First 100 days of pandemic; an interplay of pharmaceutical, behavioral and digital interventions -- A study using agent based modeling

Pandemics, notably the recent COVID-19 outbreak, have impacted both public health and the global economy. A profound understanding of disease progression and efficient response strategies is thus needed to prepare for potential future outbreaks. In this paper, we emphasize the potential of Agent-Based Models (ABM) in capturing complex infection dynamics and understanding the impact of interventions. We simulate realistic pharmaceutical, behavioral, and digital interventions that mirror challenges in real-world policy adoption and suggest a holistic combination of these interventions for pandemic response. Using these simulations, we study the trends of emergent behavior on a large-scale population based on real-world socio-demographic and geo-census data from Kings County in Washington. Our analysis reveals the pivotal role of the initial 100 days in dictating a pandemic's course, emphasizing the importance of quick decision-making and efficient policy development. Further, we highlight that investing in behavioral and digital interventions can reduce the burden on pharmaceutical interventions by reducing the total number of infections and hospitalizations, and by delaying the pandemic's peak. We also infer that allocating the same amount of dollars towards extensive testing with contact tracing and self-quarantine offers greater cost efficiency compared to spending the entire budget on vaccinations.

==> name.txt <==
1. do it on scale. 
2. model on real-world socio-economic data


realistic interventions- with very fine detailing
evaluated at scale
pn real-world socio-economic and census geo population data of Kings County in Washington
interesting insights


likle vacc+sq is better than X

or self quarantin + vacc > saves cost for ....

early testing
A is good ...but better than C 

VAcc + DCT is a stiop gap solution for ...

1. delayed vaccination + contact tracing is better than early vaccination alone
2. delayed testing + contact tracing is still better than early testing alone
3. less effective early vaccine is better than very effective delayed vaccine

Related Works:
1. JUNE
2. COvid SIM
3. OpenABM




Interventions:
VACC, testing and healthcare systems - pharmaceutical
CT: DCT and MCT - Hybrid - contact tracing
Self Quarantine and lockdown (extreme case of self Q) - behavioral




Results:
V0:
Every intervention peak is within first 100 days. 



Current:
V1. Delayed VACC plus CT and quarantine is better than quicker VACC - 

Challenges:
a. Deploying pharma interventions takes time since it goes through multiple phases of testing/trials and mass rollout. Solely waiting not good. We cannot rely on fast generation of more efficacious vaccines to control pandemic. Augmenting pharma interventions with CT and behavioural helps in following aspects and helps prepare for next time.fi

While waiting for vacc, efficient contact tracing and behavioral augment pharma in pandemic containment. Holistic approach needed. Cannot solely rely on pharma. Efficient behavioral and ct implementation with preparation better than putting all efforts for early rollouts, gives pharma time, and not put all eggs in one basket, all resources on pharma (we try to motivate this understanding).



Impact: 
a. Reduces burden on healthcare systems giving them more time by delaying pandemic peak and preparation of beds, oxygen cylinders, ICUs
b. Cost-efficient tradeoff between testing costs and vacc costs
c. helps control number of patients at the peak

V2: Cost:

Cost of all interventions
New:
1. Cost of the pandemic - Diff interventions add diff costs to the pandemic, how can we maximize disease containment by minimizing cost
a. 100$ spent on testing vs 100$ spend on VACC. Why is better?

V3. Tradeoff bw VACC efficiency and speed of rollout
a. VACC out at diff times
b. VACC at same time with diff efficacies
c. T=30 diff lower efficacies
d. Prioritize timely rollout: Pushing for high efficacy vacc doses near peak might be too late. Instead should focus on early rollout even with lower efficacy

V4: 
Frequency of testing and time taken for test

Future more:
Can add safe start metrics: https://governor.wa.gov/sites/default/files/2023-01/SafeStartPhasedReopening.pdf 



Intro: How and which interventions were deployed and why they failed? Why they were successful in countries like India (quick lockdown)

simulate over 6 months or 180 days, find out first 100 days aae most crucial for policies as peak always in first 100. we give plots for showing how these peaks progress

However, while tackling the COVID-19 pandemic, interventions such as delayed imposition of travel bans and extended lockdowns either proved insufficient, allowing for rapid global spread, or had devastating economic consequences, bringing global economies to a near standstill.


Flow:
1. Covid impact. Why it was devastating. We need to learn
2. How govt's deployed interventions some successful some failed. Why they failed. How this can be improved by using ABMs by modeling this accurately
3. Types of interventions we talk about, pharma, CT and behavioral
4. Why deploying pharma takes time (Ayush points)
5. How we propose a solution (Augmentation and bolster the pandemic response by taking a holistic approach)
6. Support with results: Including first 100 days crucial for efficient policy development 



Intro extra stuff:

While tackling the COVID-19 pandemic, interventions such as delayed imposition of travel bans and extended lockdowns either proved insufficient, allowing for rapid global spread, or had devastating economic consequences, bringing global economies to a near standstill. 


Intro: How and which interventions were deployed and why they failed? Why they were successful in countries like India (quick lockdown)

simulate over 6 months or 180 days, find out first 100 days aae most crucial for policies as peak always in first 100. we give plots for showing how these peaks progress



Our implementation is on real world big scale (millions)

Flow:
1. Covid impact. Why it was devastating. We need to learn
2. How govt's deployed interventions some successful some failed. Why they failed. How this can be improved by using ABMs by modeling this accurately (CT without human behavior incorporation with low adoption rates on DCT apps, extreme lockdowns not feasible long run global economy shutdown)
3. Why deploying pharma takes time (Ayush points) Pfizer in India after peak
4. Types of interventions we talk about, pharma, digital and behavioral
5. How we propose a solution (Augmentation and bolster the pandemic response by taking a holistic approach). Including first 100 days crucial for efficient policy development
6. Results overview how we support point 5



flow:
covid-19 pandemic was deadly like never before. we faced these crisis in an unprecedented manner. this required pandemic response no one knew how to handle. interventions like complete lockdown etc were implemented... but these were too harsh, had a devastating impact on the economy, could only be possible for a short span. We needed sophisticated interventions. diverse interventions were introduced during the pandemic with nuanced design. From contact tracing, vaccination, testing etc. Several of them were deployed for the first time. Some failed, some worked well. Took us a long time to get there because results were counterintuitive (cite) - a) long debates about rapid POC tests, b) 1-dose vs 2-dose vaccines, c) lot of hype about contact tracing apps but they did not make as much impact, d) immunization very less effective despite vaccine design. This is because clinical/technological interventions designed without considering human behavior. This calls for need for holistic considerations to design interventions to pandemics



ABMs are a useful tool which allows us to bridge the gap between policymaking and ground evidence... We design a toolkit to validate and demonstrate this harmony... we need to consider holistic combination of all these. Alone is not enough as we demonstrate in this paper. This is especially true during first 100 days when clinical interventions may not be ready.
In intro also claim: first 100 days, technological and behavioral solutions need to help clinical interventions. They will be more stable we should work on them from beforehand. Will allow creating faster impact and saving costs later

clinical, technological and behavioral interventions to the pandemic. technological is: DCT vs MCT; behavioral is: Quarantine and lockdown mandates; clinical: vaccination and testing.


Agent-based modeling has emerged as a pivotal tool for replicating the complex dynamics inherent in these systems. 
% Agent-based models (ABMs) are discrete simulators with individual agents operating and interacting within a computational world \cite{bonabeau2002agent, norton2019multiscale, reiker2021machine, zheng2022ai}. 
They are distinct in their ability to provide a granular view of disease propagation by analyzing both micro-level interactions and the broader emergent phenomena, making them particularly suited to delineating the effects of potential interventions. Recently, ABMs have been widely employed in epidemiology to understand disease progression and the efficacy of interventions, aiding policymakers in making informed decisions to address these challenging issues \cite{romero2021public, abueg2021modeling, aleta2020modelling, kerr2021covasim}. 


% However, the utility of ABMs for practical decision-making depends upon several factors. These include their accuracy in replicating the population behaviour \cite{pellis2015eight, groff2019state}. Consequently, validating the outcomes derived from ABMs becomes imperative. Furthermore, ABMs are conventionally slow. A single forward simulation over a large ABM can take several days \cite{aylett2021june, bisset2009epifast}. ABM simulations are difficult to scale to large populations \cite{bisset2009epifast}, and are tough to calibrate with real-world data \cite{pellis2015eight}. Only after overcoming these challenges in ABMs can their insights truly guide strategic pandemic interventions.

In this paper, we introduce StochABM, a sophisticated framework designed to simulate realistic interventions. StochABM mirrors the complex challenges and imperfections in real-world policy adoption. Imperfect compliance with health guidelines and interventions adds complexity and randomness to the scenario, often stemming from human behavior or system inefficiencies. To account for this inherent variability, our StochABM is designed as a stochastic simulator that samples from discrete Gaussian distributions based on a certain compliance level to predict outcomes. 
% Unlike conventional ABMs..........., StochABM adopts a vectorized approach \cite{chopra2021deepabm} where individual agents (and their states) are modeled as tensors and their interaction networks as sparse adjacency matrices. This parameterization enables a fast, parallelized simulation, allowing analysis of emergent behavior on a large-scale population, predicting outcomes for millions of agents in a few seconds. 



0  3c 4c

1   2  3a
       
       3b

==> todo.txt <==
Gauri:
conclusion
SEIRMV explain
clean code and download code zip

Ritvik:
consistency for abbreviations in figure captions
main figure update
figure captions, see if all things are referenced correctly
how to add github?
method section comments 

intro, comments

